Feedback control optimisation of ESR experiments

Numerically optimised microwave pulses are used to increase excitation efficiency and modulation depth in electron spin resonance experiments performed on a spectrometer equipped with an arbitrary waveform generator. The optimisation procedure is sample-specific and reminiscent of the magnet shimming process used in the early days of nuclear magnetic resonance -- an objective function (for example, echo integral in a spin echo experiment) is defined and optimised numerically as a function of the pulse waveform vector using noise-resilient gradient-free methods. We found that the resulting shaped microwave pulses achieve higher excitation bandwidth and better echo modulation depth than the pulse shapes used as the initial guess. Although the method is theoretically less sophisticated than simulation based quantum optimal control techniques, it has the advantage of being free of the linear response approximation; rapid electron spin relaxation also means that the optimisation takes only a few seconds. This makes the procedure fast, convenient, and easy to use. An important application of this method is at the final stage of the implementation of theoretically designed pulse shapes: compensation of pulse distortions introduced by the instrument. The performance is illustrated using spin echo and out-of-phase electron spin echo envelope modulation experiments. Interface code between Bruker SpinJet arbitrary waveform generator and Matlab is included in versions 2.2 and later of the Spinach library.

==> highlights.txt <==
Numerically optimised pulses are used to increase ESR excitation effciency and modulation depth.

Feedback control method does not rely on the linear response approximation.

Performance is illustrated using spin echo and OOP-ESEEM experiments.

==> readme.txt <==
This file outlines the data files used in preparation of figures for

	Feedback control optimisation of ESR experiments
	Goodwin, Myers, Timmel, Kuprov (2018)

======== Feedback control for a 2-pulse Hahn echo experiment ========

Spectrometer setup details are contained in ./trityl_echo_data_160809/160808_XnitroxideCurveMatch/

1)	FIG_33pt_echo, optimisation using a 33-point shape as variables in a Nelder-Mead optimisation:

	xband_trityl_33pt_shapes.dat 		- pulse shapes at each iteration of the optimisation
	xband_trityl_33pt_echo.dat		- echo signals at each optimisation iteration
	xband_trityl_hard_pulse_echo.dat	- reference echo signal from a rectangular pulse


2)	FIG_21pt_echo, optimisation using a 21-point shape as variables in a Nelder-Mead optimisation:

	xband_trityl_21pt_shapes.dat 		- pulse shapes at each iteration of the optimisation
	xband_trityl_21pt_echo.dat		- echo signals at each optimisation iteration
	xband_trityl_hard_pulse_echo.dat	- reference echo signal from a rectangular pulse


3)	FIG_11pt_echo, optimisation using an 11-point shape as variables in a Nelder-Mead optimisation:

	xband_trityl_11pt_shapes.dat 		- pulse shapes at each iteration of the optimisation
	xband_trityl_11pt_echo.dat		- echo signals at each optimisation iteration
	xband_trityl_hard_pulse_echo.dat	- reference echo signal from a rectangular pulse


4)	FIG_FB_echo_convergence, convergence data for FIG_33pt_echo, FIG_21pt_echo, FIG_11pt_echo, and FIG_FB_oopeseem:

	xband_trityl_33pt_convergence.dat	- Nelder-Mead optimisation iterations
	xband_trityl_21pt_convergence.dat	- Nelder-Mead optimisation iterations
	xband_trityl_11pt_convergence.dat	- Nelder-Mead optimisation iterations
	oopeseem_NMconvergence.dat		- Nelder-Mead optimisation iterations for oop-ESEEM experiment
	oopeseem_MDSconvergence.dat		- Multidirectional search optimisation iterations for oop-ESEEM experiment


5)	FIG_shape_trans, transformed and filtered shapes from FIG_11pt_echo. Transforms of the pulses shapes are performed with Response_Fcn_denoise.m, with the transfer function plot in calculated with Response_Fcn_plot.m, and the data to construct the transfer matrix is in transmat_160rectangular.mat (a list of input shapes and corresponding output shapes measured at the spectrometer's monitor channel):

	xband_trityl_11pt_shapes.dat 			- pulse shapes at each iteration of the optimisation
	xband_trityl_hard_pulse_transmat.dat 		- pulse shapes at each iteration of the optimisation transformed with the transfer matrix (transmat_160rectangular.mat).
	xband_trityl_hard_pulse_transmat_deconv.dat	- Transformed pulses shapes from xband_trityl_hard_pulse_transmat.dat, then denoised with a reularised least squares filter.
	transmat_Fcn_plot.dat				- Transformed 1ns pulse.


6)	FIG_FT_echo, Fourier transform of signals in FIG_33pt_echo, FIG_21pt_echo, and FIG_11pt_echo. Fourier transforms were calculated with EchoSignalFT.m:
	xband_trityl_33pt_FTecho.dat		- Fourier transform of signals in xband_trityl_33pt_echo.dat
	xband_trityl_21pt_FTecho.dat		- Fourier transform of signals in xband_trityl_21pt_echo.dat
	xband_trityl_11pt_FTecho.dat		- Fourier transform of signals in xband_trityl_11pt_echo.dat


======== Feedback control for an oop-ESEEM experiment ========

Spectrometer setup details are contained in ./bdxanini_oopeseem_data_170105/161130_OOP_BdxAniNi/

7)	FIG_FB_oopeseem, optimisation using an wurst-pulse parameters as variables in a Multidirectional search optimisation. Signal processing uses two passes of matlab's Savitzky-Golay filter; 1st 25-point cubic then 2nd 75-point quintic:
	xband_bdxanini_wurst_shapes.dat 			- pulse shapes at each iteration of the optimisation
	xband_bdxanini_wurst_oopeseem.dat			- oop-ESEEM signals produced at each optimisation iteration
	xband_bdxanini_wurst_oopeseem_SGF.dat		- oop-ESEEM signals produced at each optimisation iteration, prcossed with a multi-pass Savitzky-Golay filter.
	xband_bdxanini_hard_pulse_oopeseem.dat		- reference oop-ESEEM signal from rectangular pulses
	xband_bdxanini_hard_pulse_oopeseem_SGF.dat	- reference oop-ESEEM signal from rectangular pulses, prcossed with a multi-pass Savitzky-Golay filter.

8)	FIG_FB_FT_oopeseem, Fourier transform of signals in FIG_FB_oopeseem. Fourier transforms were calculated with EchoSignalFT.m:
	xband_bdxanini_wurst_FToopeseem_SGF.dat		- Fourier transform of signals in xband_bdxanini_wurst_oopeseem_SGF.dat



